Logic Gate Neural Networks are Good for Verification

Learning-based systems are increasingly deployed across various domains, yet the complexity of traditional neural networks poses significant challenges for formal verification. Unlike conventional neural networks, learned Logic Gate Networks (LGNs) replace multiplications with Boolean logic gates, yielding a sparse, netlist-like architecture that is inherently more amenable to symbolic verification, while still delivering promising performance. In this paper, we introduce a SAT encoding for verifying global robustness and fairness in LGNs. We evaluate our method on five benchmark datasets, including a newly constructed 5-class variant, and find that LGNs are both verification-friendly and maintain strong predictive performance.

==> 300_compas_gender.csv <==
confidence,time,robustness
0.4,3.990518808364868,False
0.5,4.371694087982178,True
0.6,4.281121730804443,True
0.7,4.065247058868408,True
0.8,3.9693284034729004,True
0.9,3.774465560913086,True
1.0,4.007829189300537,True
0.667,4.154209852218628,True
0.5005000000000001,5.062135696411133,True
0.41725,4.617799758911133,False
0.45887500000000003,5.444897651672363,False
0.47968750000000004,5.034801721572876,True
0.46928125000000004,5.149441480636597,True
0.464078125,5.311324596405029,True
0.4614765625,4.809931039810181,True
0.46017578125,5.216607093811035,False
0.460826171875,5.226452350616455,True
0.4605009765625,4.9390950202941895,False
0.46066357421875004,4.315417528152466,False
0.46074487304687506,4.873227834701538,True
0.46070422363281255,4.74863076210022,True
0.4606838989257813,4.642418384552002,True
0.4606737365722657,4.402528762817383,False
0.46067881774902353,4.82391357421875,True


==> 300_compas_race.csv <==
confidence,time,robustness
0.4,3.8347830772399902,False
0.5,5.205972671508789,True
0.6,4.2443156242370605,True
0.7,3.9290194511413574,True
0.8,3.970609188079834,True
0.9,4.140399932861328,True
1.0,4.2256622314453125,True
0.667,4.156023263931274,True
0.5005000000000001,5.107487916946411,True
0.41725,4.23491644859314,False
0.45887500000000003,6.391340017318726,False
0.47968750000000004,5.229604244232178,True
0.46928125000000004,4.592737197875977,False
0.47448437500000007,5.180503845214844,True
0.4718828125000001,6.03306770324707,True
0.4705820312500001,5.038529634475708,True
0.46993164062500004,5.134049892425537,False
0.47025683593750006,5.4666759967803955,True
0.4700942382812501,7.053159713745117,False
0.4701755371093751,6.790691614151001,False
0.47021618652343755,4.579352378845215,False
0.47023651123046883,4.799349308013916,False
0.4702466735839844,5.209875106811523,True
0.4702415924072266,5.651997804641724,True


==> 50_german_age.csv <==
confidence,time,robustness
0.5,7.235978364944458,True
0.6,7.235607862472534,True
0.7,3.213202953338623,True
0.8,1.9308040142059326,True
0.9,1.0223419666290283,True
1.0,0.8968968391418457,True
0.75,2.4441640377044678,True
0.625,6.952739477157593,True
0.5625,7.4847869873046875,True
0.53125,8.437528133392334,True
0.515625,8.516015768051147,True
0.5078125,7.808486223220825,True
0.50390625,8.133636236190796,True
0.501953125,8.520698547363281,True
0.5009765625,8.96287727355957,True
0.50048828125,8.1952645778656,True
0.500244140625,8.459685325622559,True
0.5001220703125,8.079529285430908,True
0.50006103515625,7.529581069946289,True
0.500030517578125,7.632919549942017,True
0.5000152587890625,7.3791515827178955,True
0.5000076293945312,8.70322322845459,True


==> 50_german_gender.csv <==
confidence,time,robustness
0.4,0.028439760208129883,False
0.5,0.02796339988708496,False
0.6,0.6567018032073975,False
0.7,3.414212703704834,True
0.8,1.6503660678863525,True
0.9,1.2940669059753418,True
1.0,0.8559162616729736,True
0.75,2.5953474044799805,True
0.625,7.54538631439209,True
0.5625,0.584956169128418,False
0.59375,0.5587348937988281,False
0.609375,0.825822114944458,False
0.6171875,0.6520895957946777,False
0.62109375,1.4859445095062256,False
0.623046875,1.0277538299560547,False
0.6240234375,0.9471664428710938,False
0.62451171875,1.1020455360412598,False
0.624755859375,1.2094037532806396,False
0.6248779296875,1.653642177581787,False
0.62493896484375,0.9953141212463379,False
0.624969482421875,0.8568377494812012,False
0.6249847412109375,0.5204646587371826,False
0.6249923706054688,0.5991036891937256,False


==> data/accuracy_data.csv <==
model,size,mean_test_acc,std_test_acc,mean_val_acc,std_val_acc
adult,50,0.7894416570663452,0.007113218139354483,0.789332640171051,0.007437529604319427
adult,100,0.8175462245941162,0.003318041122457006,0.8171190023422241,0.0040229352782080625
adult,150,0.8265220284461975,0.0026111431976451457,0.8261345386505127,0.0014936821483443475
adult,200,0.8291929364204407,0.003140637601051456,0.8295604944229126,0.002695506212559582
adult,250,0.8319305777549744,0.004714606162556275,0.8330403327941894,0.0013500813333043383
adult,300,0.8331659317016602,0.004827029894578073,0.8352978944778442,0.002483052614810573
compas,51,0.7120230317115783,0.016920850458924414,0.7123355031013489,0.016850810082968612
compas,99,0.7278125047683716,0.0046002577908502255,0.7278166055679322,0.005522541016517288
compas,150,0.7823519706726074,0.01242219075559147,0.7816817402839661,0.011899359445621016
compas,201,0.8152960538864136,0.008209291524743369,0.8144942402839661,0.007458782849055486
compas,249,0.8254605293273926,0.004262289316464649,0.8224917650222778,0.005173314663629544
compas,300,0.8291611909866333,0.0034326349258053776,0.8278782963752747,0.004299403317567949
folktable,50,0.32370592951774596,0.021132661397297574,0.323124486207962,0.024656327957114556
folktable,100,0.4077218472957611,0.004787190207147388,0.40833784341812135,0.0037003668331243565
folktable,150,0.4401100933551788,0.00436579059929359,0.43875390887260435,0.0013038493128143425
folktable,200,0.4594995677471161,0.0043117913034035485,0.45856412053108214,0.006967982571756585
folktable,250,0.46971012353897096,0.0072567876293718235,0.4692262828350067,0.005562074547331834
folktable,300,0.4735456645488739,0.001693945787644218,0.47392916679382324,0.005158040720215252
german,50,0.7184027791023254,0.013777933357963535,0.72734375,0.018611139452455617
german,100,0.7562499880790711,0.008215617140191768,0.75234375,0.025255046680069695
german,150,0.765625,0.014915661601133527,0.77890625,0.03823338844763174
german,200,0.7651041746139526,0.02045553421595639,0.77890625,0.025704193556815795
german,250,0.7596354246139526,0.02639089674181262,0.78671875,0.029309892941100105
german,300,0.7645833253860473,0.03783095292924606,0.78671875,0.03931558637526916
lawNoWeights,50,0.9487748265266418,0.0008166655306661749,0.94869544506073,0.0006511475824122084
lawNoWeights,100,0.9481498241424561,0.0009169542661144449,0.9485280394554139,0.000676333227167342
lawNoWeights,150,0.9480297803878784,0.0007726431834641428,0.9477467894554138,0.0004027304316938157
lawNoWeights,200,0.9482391119003296,0.0009057171432038801,0.9484164357185364,0.0006148303713080031
lawNoWeights,250,0.9480912804603576,0.0012280127243483642,0.9476909875869751,0.0011901695968242862
lawNoWeights,300,0.9476279973983764,0.0014969286381369031,0.9479700207710267,0.0007454310144142446


==> data/data_eps_adult.csv <==
size,epsilon,mean_total_time,std_total_time,mean_confidence,std_confidence,mean_accuracy,std_accuracy
50,1,2.524025630950928,0.28311079022641344,0.83125,0.07525996611745187,0.7894282698631286,0.00713716353005708
50,2,2.200388765335083,0.2511715565053742,0.94375,0.04074501503251655,0.7894282698631286,0.007137163530057074
50,3,2.4557401657104494,0.4905690806432655,0.99375,0.013975424859373692,0.7894282698631286,0.007137163530057074
50,4,2.080100393295288,0.4220192381198532,1.0,0.0,0.7894282698631286,0.007137163530057078
50,5,2.14331259727478,0.23737711137848208,1.0,0.0,0.7894282698631286,0.007137163530057083
100,1,29.261467027664185,10.348545828229977,0.75,0.03827327723098716,0.8180989384651184,0.0028398984103634997
100,2,20.79663977622986,6.174948145251483,0.8625,0.027950849718747367,0.8180989384651184,0.0028398984103634997
100,3,15.471343612670898,4.295817468387336,0.95,0.017116329922036436,0.8180989384651184,0.0028398984103634997
100,4,9.42402105331421,2.353019134913306,0.99375,0.013975424859373684,0.8180989384651184,0.002839898410363506
100,5,6.728087615966797,0.7367653462392983,1.0,0.0,0.8180989384651184,0.002839898410363506
150,1,131.82224760055541,56.21971357106003,0.725,0.013975424859373677,0.8263486385345459,0.0035951051436757097
150,2,68.59933161735535,12.025712670541248,0.85,0.026145625829189865,0.8263486385345459,0.0035951051436757106
150,3,53.183056592941284,16.822629878225676,0.9375,0.02209708691207961,0.8263486385345459,0.003595105143675723
150,4,23.619596862792967,8.426991748405129,0.975,0.03423265984407289,0.8263486385345459,0.00359510514367571
150,5,21.92820930480957,9.981284307817726,0.9875,0.017116329922036454,0.8263486385345459,0.00359510514367571
200,1,529.1017063617707,179.26634146418246,0.675,0.01711632992203645,0.8291844010353089,0.0031537076272170894
200,2,312.53368225097654,57.61856971709823,0.775,0.026145625829189865,0.8291844010353089,0.0031537076272170977
200,3,135.46756463050843,69.57852596927326,0.86875,0.013975424859373677,0.8291844010353089,0.0031537076272170977
200,4,125.65755534172058,41.88002027517208,0.9125,0.026145625829189847,0.8291844010353089,0.0031537076272170894
200,5,86.74453310966491,21.296965700252436,0.9375,0.0,0.8291844010353089,0.0031537076272170855
250,1,1332.431918525696,702.893792253934,0.66875,0.017116329922036436,0.831925892829895,0.004713822954579096
250,2,764.7670978546142,234.80858872414487,0.78125,0.038273277230987154,0.831925892829895,0.004713822954579072
250,3,401.7211848735809,243.6904017808779,0.8625,0.04739297152532218,0.831925892829895,0.004713822954579072
250,4,250.39527440071106,72.62965699254218,0.89375,0.027950849718747377,0.831925892829895,0.004713822954579096
250,5,262.96940870285033,123.37309712849614,0.91875,0.017116329922036436,0.831925892829895,0.0047138229545790914
300,1,2673.9976586818693,904.7339026989986,0.66875,0.017116329922036443,0.8331557631492614,0.00482583711497833
300,2,1546.8385146141052,622.4788330456436,0.775,0.013975424859373677,0.8331557631492614,0.004825837114978355
300,3,960.4955172061921,300.4922255512843,0.84375,0.0,0.8331557631492614,0.004825837114978355
300,4,567.7990095615387,182.89691352357622,0.8875,0.017116329922036436,0.8331557631492614,0.004825837114978325
300,5,697.5168114185333,340.5833022541435,0.91875,0.01711632992203645,0.8331557631492614,0.004825837114978326


==> data/data_eps_compas.csv <==
size,epsilon,mean_total_time,std_total_time,mean_confidence,std_confidence,mean_accuracy,std_accuracy
51,1,0.4166853904724121,0.0998846018062914,0.691975,0.11246455691683489,0.7120230317115783,0.01692085045892441
51,2,0.4229280471801758,0.10346988507118297,0.9167500000000001,0.08325000000000003,0.7120230317115783,0.016920850458924417
51,3,0.2117177009582519,0.16104666747362587,0.9916750000000001,0.018615265912685766,0.7120230317115783,0.016920850458924417
51,4,0.13753800392150878,0.10368266825404378,1.0,0.0,0.7120230317115783,0.01692085045892442
51,5,0.13479619026184078,0.10393015586912419,1.0,0.0,0.7120230317115783,0.01692085045892442
99,1,2.3512601375579836,0.3416798371558419,0.7252750000000001,0.037230531825371525,0.7278125047683716,0.0046002577908502255
99,2,2.230521488189697,0.44365953063501096,0.8667999999999999,0.08006728615670693,0.7278125047683716,0.0046002577908502255
99,3,1.8156276226043702,0.5828701108383103,1.0,0.0,0.7278125047683716,0.0046002577908502255
99,4,1.5604471683502197,0.5009306288760221,1.0,0.0,0.7278125047683716,0.0046002577908502255
99,5,1.812317419052124,0.5725791520920109,1.0,0.0,0.7278125047683716,0.0046002577908502255
150,1,6.048538064956665,0.36485982867829264,0.7003,0.03482597360448092,0.7823519706726074,0.01242219075559147
150,2,5.538151359558105,0.76568052112544,0.7918750000000001,0.0,0.7823519706726074,0.01242219075559147
150,3,5.086544704437256,0.7669055539605075,0.9084249999999999,0.01861526591268574,0.7823519706726074,0.01242219075559147
150,4,4.668676042556763,0.871658594674939,0.9084249999999999,0.018615265912685756,0.7823519706726074,0.01242219075559147
150,5,4.628722286224365,0.8346070094879601,0.9084249999999999,0.018615265912685766,0.7823519706726074,0.01242219075559146
201,1,9.324457740783691,0.6718976980620287,0.7086250000000001,0.05886663953378011,0.8152960538864136,0.008209291524743359
201,2,8.784901142120361,1.471715567055321,0.7835500000000001,0.04559790291230506,0.8152960538864136,0.008209291524743359
201,3,8.354172372817994,1.1541469889006268,0.858475,0.022798951456152492,0.8152960538864136,0.008209291524743359
201,4,8.002256393432617,1.2844701099671139,0.858475,0.022798951456152475,0.8152960538864136,0.008209291524743347
201,5,8.07024974822998,1.2866948964438505,0.858475,0.02279895145615248,0.8152960538864136,0.008209291524743347
249,1,11.57714776992798,2.3600513821759854,0.691975,0.03723053182537154,0.8254605293273926,0.00426228931646465
249,2,12.312956380844117,1.5076904428446503,0.7669,0.03723053182537154,0.8254605293273926,0.004262289316464659
249,3,11.726087760925292,1.8146273632367065,0.8335000000000001,0.02943331976688997,0.8254605293273926,0.004262289316464655
249,4,10.83631706237793,1.4132359949162445,0.8335000000000001,0.02943331976688997,0.8254605293273926,0.004262289316464649
249,5,10.758242321014404,1.3220711949423811,0.8335000000000001,0.029433319766889964,0.8254605293273926,0.004262289316464654
300,1,17.35351433753967,2.47877995996131,0.667,0.02943331976689004,0.8291611909866333,0.0034326349258053824
300,2,17.85760474205017,0.800952436404205,0.7252750000000001,0.022798951456152558,0.8291611909866333,0.0034326349258053776
300,3,15.54430456161499,1.6271617030280172,0.7918750000000001,0.0,0.8291611909866333,0.0034326349258053776
300,4,14.924475240707398,1.7841416150508413,0.7918750000000001,0.0,0.8291611909866333,0.003432634925805375
300,5,15.108471822738647,1.8991751646773467,0.7918750000000001,0.0,0.8291611909866333,0.0034326349258053898


==> data/data_eps_folklore.csv <==
size,epsilon,mean_total_time,std_total_time,mean_confidence,std_confidence,mean_accuracy,std_accuracy
50,1,2.0662832260131836,0.2385489241562714,0.6,0.06123724356957943,0.3237354218959808,0.021219324226398568
50,2,2.3601998329162597,0.34996507130830046,0.6199999999999999,0.05700877125495687,0.3237354218959808,0.021219324226398547
50,3,2.6824451446533204,0.466721287436661,0.635,0.054772255750516606,0.3237354218959808,0.021219324226398523
50,4,2.3288498878479005,0.34125679119756314,0.6449999999999999,0.05123475382979801,0.3237354218959808,0.021219324226398523
50,5,2.598874092102051,0.2666250422219835,0.6449999999999999,0.05123475382979802,0.3237354218959808,0.021219324226398526
100,1,5.882320785522461,0.5539686042060993,0.5700000000000001,0.04472135954999579,0.4077318549156189,0.004749068692013134
100,2,5.34555606842041,0.519931690597006,0.635,0.033541019662496806,0.4077318549156189,0.004749068692013112
100,3,6.578883171081543,0.8287283126220695,0.6649999999999999,0.022360679774997907,0.4077318549156189,0.004749068692013111
100,4,6.739201498031616,0.7179217110388673,0.6749999999999999,0.02500000000000001,0.4077318549156189,0.0047490686920131225
100,5,6.531276607513428,0.6341777587748187,0.6849999999999999,0.03354101966249682,0.4077318549156189,0.0047490686920131225
150,1,11.106034088134766,2.5433449158492025,0.525,0.043301270189221946,0.44011983275413513,0.00429474977046207
150,2,10.770485877990723,1.7099677267864042,0.6,0.03535533905932733,0.44011983275413513,0.004294749770462082
150,3,10.060034942626952,1.2566831492318593,0.6599999999999999,0.054772255750516634,0.44011983275413513,0.004294749770462076
150,4,10.390516138076782,1.2303048024247807,0.6849999999999999,0.05184110338331935,0.44011983275413513,0.004294749770462065
150,5,10.900519847869873,0.8039142742615684,0.695,0.0480884601541784,0.44011983275413513,0.004294749770462054
200,1,25.965181064605712,6.524800458330694,0.52,0.020916500663351906,0.45952853560447693,0.004334633657496416
200,2,17.398542165756226,2.0082129630623213,0.6199999999999999,0.0273861278752583,0.45952853560447693,0.004334633657496435
200,3,16.994194889068602,3.0707696538388,0.6499999999999999,0.030618621784789697,0.45952853560447693,0.004334633657496432
200,4,16.98682689666748,1.9525848445543836,0.695,0.03708099243547835,0.45952853560447693,0.004334633657496431
200,5,16.74352111816406,0.7056674399082773,0.725,0.04677071733467431,0.45952853560447693,0.004334633657496431
250,1,37.042052793502805,6.153932826823895,0.515,0.02236067977499792,0.4697379648685455,0.007262127343849778
250,2,23.15787239074707,3.431912257770157,0.6299999999999999,0.02738612787525825,0.4697379648685455,0.007262127343849788
250,3,22.738371562957763,1.3714057630482581,0.695,0.032596012026013255,0.4697379648685455,0.007262127343849792
250,4,20.821918296813966,1.3357272065040935,0.735,0.03354101966249687,0.4697379648685455,0.007262127343849797
250,5,20.151801013946532,1.463748398848508,0.74,0.041833001326703825,0.4697379648685455,0.0072621273438497865
300,1,59.69043107032776,16.718164456741988,0.5,0.0,0.4735369861125946,0.0016947993488658207
300,2,55.36328825950623,17.633601597785184,0.5700000000000001,0.0273861278752583,0.4735369861125946,0.0016947993488658263
300,3,30.195311975479125,4.8580304000617245,0.6399999999999999,0.022360679774997873,0.4735369861125946,0.0016947993488658252
300,4,29.03535327911377,1.4559836819459915,0.6849999999999999,0.028504385627478483,0.4735369861125946,0.0016947993488657988
300,5,25.7440128326416,3.147826234008984,0.705,0.032596012026013255,0.4735369861125946,0.001694799348865793


==> data/data_eps_german.csv <==
size,epsilon,mean_total_time,std_total_time,mean_confidence,std_confidence,mean_accuracy,std_accuracy
50,1,5.6424705505371096,1.9421198585012656,0.875,0.054126587736527426,0.728125,0.020032627195247007
50,2,3.2157108783721924,0.961608873862597,0.95625,0.04739297152532221,0.728125,0.020032627195247
50,3,2.286409091949463,0.40808047972430117,0.9875,0.01711632992203645,0.728125,0.020032627195247
50,4,2.402065134048462,0.303861451533417,1.0,0.0,0.728125,0.020032627195247024
50,5,2.2503992557525634,0.3361307898832277,1.0,0.0,0.728125,0.020032627195247007
100,1,434.2388757705688,216.71906138974123,0.8125,0.03827327723098717,0.73515625,0.029543235001857873
100,2,129.26468176841735,74.38281749764042,0.90625,0.05412658773652742,0.73515625,0.029543235001857886
100,3,92.47646403312683,89.5708995451601,0.9375,0.04419417382415922,0.73515625,0.029543235001857886
100,4,75.32958478927613,82.31051074656655,0.96875,0.03125,0.73515625,0.029543235001857876
100,5,58.75732688903808,44.45819003533506,0.96875,0.03125,0.73515625,0.029543235001857876
150,1,12021.10455274582,5126.845593350986,0.8,0.027950849718747377,0.76171875,0.03088161777508183
150,2,3198.7831365585325,2992.1480400220858,0.8875,0.03563048203434806,0.76953125,0.03548027758707998
150,3,1653.8870469093322,637.3234874670978,0.91875,0.027950849718747377,0.76953125,0.03548027758707998
150,4,1063.7049668312072,522.5091507255181,0.925,0.027950849718747367,0.76953125,0.03548027758707998
150,5,1793.601693058014,1026.581922767468,0.9375,0.03125,0.76953125,0.03548027758707998
200,1,13979.592792630196,5019.772100423502,0.859375,0.02209708691207961,0.779296875,0.01933495104806966
200,2,15105.478722715377,8467.880895861173,0.86875,0.026145625829189865,0.75859375,0.03678932711865971
200,3,9343.504304933547,2721.6951610689466,0.90625,0.02209708691207961,0.75859375,0.03678932711865971
200,4,10986.737641191483,9476.811898796781,0.9,0.034232659844072894,0.75390625,0.031127690333025832
200,5,8884.052156925201,2453.137591845331,0.9125,0.013975424859373692,0.75859375,0.036789327118659704
250,2,22739.83568271001,4080.366025645341,0.90625,0.0,0.73828125,0.030508787796510367
250,3,18844.696686029434,7705.697359569358,0.9,0.026145625829189854,0.78125,0.03633022507370756
250,4,20999.335888385773,9194.35629263023,0.90625,0.038273277230987154,0.76640625,0.05387227190018535
250,5,19832.88769760132,5658.820856706944,0.9125,0.013975424859373677,0.76875,0.051482537429270614
300,3,18116.212385892868,,0.9375,,0.734375,
300,4,15833.996591091156,248.87399663910256,0.9375,0.0,0.7734375,0.05524271728019903
300,5,11535.178785324097,4285.745437739192,0.953125,0.02209708691207961,0.7734375,0.05524271728019903


==> data/data_eps_german_dropped_rows.csv <==
size,epsilon,mean_total_time,std_total_time,mean_confidence,std_confidence,mean_accuracy,std_accuracy
50,1,5.6424705505371096,1.9421198585012656,0.875,0.054126587736527426,0.728125,0.020032627195247007
50,2,3.2157108783721924,0.961608874,0.95625,0.047392972,0.728125,0.020032627
50,3,2.286409091949463,0.40808047972430117,0.9875,0.01711633,0.728125,0.020032627
50,4,2.402065134048462,0.303861452,1,0,0.728125,0.020032627195247024
50,5,2.2503992557525634,0.3361307898832277,1,0,0.728125,0.020032627195247007
100,1,434.2388757705688,216.71906138974123,0.8125,0.038273277,0.73515625,0.029543235001857873
100,2,129.26468176841735,74.38281749764042,0.90625,0.054126588,0.73515625,0.029543235001857886
100,3,92.47646403312683,89.57089955,0.9375,0.044194174,0.73515625,0.029543235001857886
100,4,75.32958478927613,82.31051074656655,0.96875,0.03125,0.73515625,0.029543235001857876
100,5,58.75732688903808,44.45819003533506,0.96875,0.03125,0.73515625,0.029543235001857876
150,1,12021.10455274582,5126.845593350986,0.8,0.027950849718747377,0.76171875,0.030881618
150,2,3198.7831365585325,2992.1480400220858,0.8875,0.035630482,0.76953125,0.035480278
150,3,1653.8870469093322,637.3234874670978,0.91875,0.027950849718747377,0.76953125,0.035480278
150,4,1063.7049668312072,522.5091507255181,0.925,0.027950849718747367,0.76953125,0.035480278
150,5,1793.601693058014,1026.581922767468,0.9375,0.03125,0.76953125,0.035480278
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,


==> data/data_eps_law.csv <==
size,epsilon,mean_total_time,std_total_time,mean_confidence,std_confidence,mean_accuracy,std_accuracy
50,1,1.2476276397705077,0.13135739347848593,0.70625,0.03563048203434806,0.9486765027046203,0.00024825912914774157
50,2,1.4123354434967041,0.09792119308202338,0.79375,0.06091746465505602,0.9486765027046203,0.00024825912914769305
50,3,1.406313419342041,0.06529056589085604,0.90625,0.07967217989988726,0.9486765027046203,0.0002482591291476822
50,4,1.1764435291290283,0.09980015491553251,0.9625,0.051348989766109326,0.9486765027046203,0.00024825912914766513
50,5,1.3509390830993653,0.15235555424197936,0.98125,0.041926274578121044,0.9486765027046203,0.00024825912914766513
100,1,7.88947811126709,1.7931124984885132,0.7375,0.017116329922036436,0.9480424642562866,0.0006503189610041026
100,2,6.5435081958770756,1.086079773708253,0.85,0.03423265984407288,0.9480424642562866,0.0006503189610040967
100,3,6.119911432266235,0.913272838614486,0.9375,0.03827327723098716,0.9480424642562866,0.0006503189610040769
100,4,5.317790746688843,0.3867785304201029,0.96875,0.02209708691207961,0.9480424642562866,0.0006503189610041066
100,5,5.295346307754516,0.40417676415416876,1.0,0.0,0.9480424642562866,0.0006503189610041065
150,1,39.41988172531128,9.676013190526394,0.71875,0.02209708691207961,0.9480494976043701,0.0006004864981441334
150,2,24.57952790260315,7.592085260318523,0.8,0.035630482034348064,0.9480494976043701,0.0006004864981441444
150,3,21.757254362106323,6.2184191613014566,0.85,0.026145625829189865,0.9480494976043701,0.0006004864981441696
150,4,20.620639991760253,4.784517163546034,0.8875,0.03563048203434806,0.9480494976043701,0.0006004864981441249
150,5,16.675082540512086,4.80308826568639,0.93125,0.04074501503251656,0.9480494976043701,0.0006004864981441249
200,1,144.99544649124147,31.240554166073473,0.70625,0.017116329922036443,0.9481330394744873,0.000505877007667852
200,2,91.32051320075989,16.320507015564232,0.78125,0.022097086912079615,0.9481330394744873,0.0005058770076678737
200,3,96.64821071624756,16.96308428800567,0.81875,0.026145625829189865,0.9481330394744873,0.0005058770076678514
200,4,83.91483931541443,14.336437477870874,0.86875,0.02614562582918986,0.9481330394744873,0.0005058770076678525
200,5,67.90177149772644,9.816154969447318,0.875,0.02209708691207961,0.9481330394744873,0.0005058770076678564
250,1,378.52467651367186,61.811788665753724,0.68125,0.026145625829189854,0.9478542566299438,0.0009534934313787168
250,2,239.1494351387024,73.08304967561182,0.75625,0.013975424859373677,0.9478542566299438,0.0009534934313787124
250,3,226.36655292510986,31.51275189737546,0.7875,0.026145625829189865,0.9478542566299438,0.0009534934313787167
250,4,191.9816423892975,18.29917695515246,0.825,0.017116329922036436,0.9478542566299438,0.0009534934313786904
250,5,141.22147240638733,19.203836478485936,0.85,0.013975424859373677,0.9478542566299438,0.0009534934313787047
300,1,740.2153250694275,167.68115013598506,0.675,0.01711632992203645,0.947641909122467,0.0012934751797208743
300,2,496.23467416763305,82.72775758158878,0.71875,0.0,0.947641909122467,0.0012934751797208856
300,3,369.1034341335297,69.20707116962659,0.76875,0.027950849718747377,0.947641909122467,0.0012934751797209032
300,4,333.2116598129272,121.309996284884,0.8125,0.038273277230987154,0.947641909122467,0.001293475179720834
300,5,291.60124254226685,87.04020533510227,0.83125,0.027950849718747357,0.947641909122467,0.0012934751797208557


==> data/data_gender_latex.csv <==
model,size,epsilon,mean_total_time,std_total_time,mean_confidence,std_confidence,mean_accuracy,std_accuracy,exists_list,marker
adult,50,0,2.996745157241821,0.7761227964809535,0.64375,0.05676844413932796,0.7894282698631286,0.007137163530057083,"[True, True, True, True, True]",^
adult,100,0,29.975245809555055,9.095537206058228,0.6625,0.026145625829189854,0.8180989384651184,0.002839898410363508,"[True, True, True, True, True]",^
adult,150,0,118.5952217578888,26.15869742710708,0.64375,0.017116329922036436,0.8263486385345459,0.003595105143675715,"[True, True, True, True, True]",^
adult,200,0,606.7475127220154,324.3605345981065,0.6,0.013975424859373677,0.8291844010353089,0.003153707627217094,"[True, True, True, True, True]",^
adult,250,0,1117.6015506267547,277.086726462255,0.58125,0.027950849718747377,0.831925892829895,0.004713822954579086,"[True, True, True, True, True]",^
adult,300,0,3162.045461606979,1054.0341371956836,0.59375,0.0,0.8331557631492614,0.004825837114978348,"[True, True, True, True, True]",^
compas,51,0,0.5377829074859619,0.1696577021748197,0.41725,0.058866639533780116,0.7120230317115783,0.016920850458924417,"[True, True, True, True, True]",^
compas,99,0,2.8674707412719727,0.2759026994602411,0.46720000000000006,0.03482597360448091,0.7278125047683716,0.0046002577908502255,"[True, True, True, True, True]",^
compas,150,0,6.342327833175659,1.0845056575507352,0.45887500000000003,0.029433319766890058,0.7823519706726074,0.01242219075559146,"[True, True, True, True, True]",^
compas,201,0,9.929874992370605,1.0552473463449221,0.46720000000000006,0.018615265912685756,0.8152960538864136,0.008209291524743359,"[True, True, True, True, True]",^
compas,249,0,14.014582777023316,0.47740208971292697,0.48385000000000006,0.022798951456152544,0.8254605293273926,0.004262289316464642,"[True, True, True, True, True]",^
compas,300,0,19.605331325531004,1.3528649048019548,0.48385000000000006,0.022798951456152544,0.8291611909866333,0.0034326349258053776,"[True, True, True, True, True]",^
folktable,50,0,3.0517794609069826,0.5358058230337613,0.42000000000000004,0.11510864433221338,0.3237354218959808,0.021219324226398568,"[True, True, True, True, True]",^
folktable,100,0,7.244119453430176,0.7442269907500373,0.45999999999999996,0.04183300132670376,0.4077318549156189,0.00474906869201313,"[True, True, True, True, True]",^
folktable,150,0,16.354452753067015,2.6718870980152993,0.45,0.0,0.44011983275413513,0.004294749770462037,"[True, True, True, True, True]",^
folktable,200,0,29.981758689880373,6.974698823972015,0.45,0.03535533905932737,0.45952853560447693,0.004334633657496431,"[True, True, True, True, True]",^
folktable,250,0,44.258983325958255,7.22522600581287,0.43,0.0273861278752583,0.4697379648685455,0.007262127343849792,"[True, True, True, True, True]",^
folktable,300,0,69.68269753456116,6.197583126889686,0.44000000000000006,0.022360679774997894,0.4735369861125946,0.0016947993488658207,"[True, True, True, True, True]",^
german,50,0,21.024971675872802,12.655082840256885,0.60625,0.03563048203434806,0.728125,0.020032627195247007,"[True, True, True, True, True]",^
german,100,0,3188.860963344574,1825.57914658193,0.59375,0.0,0.73515625,0.029543235001857886,"[True, True, True, True, True]",^
german,150,0,26743.45571875572,,0.625,,0.69921875,,[True],^
lawNoWeights,50,0,1.7915143489837646,0.23382016838285208,0.54375,0.017116329922036436,0.9486765027046203,0.00024825912914773604,"[True, True, True, True, True]",^
lawNoWeights,100,0,8.439932250976563,1.4481543947949758,0.5625,0.0220970869120796,0.9480424642562866,0.0006503189610040769,"[True, True, True, True, True]",^
lawNoWeights,150,0,44.18564887046814,11.990423146391684,0.5625,0.02209708691207961,0.9480494976043701,0.0006004864981441249,"[True, True, True, True, True]",^
lawNoWeights,200,0,161.73457407951355,52.80992480471761,0.5875,0.013975424859373692,0.9481330394744873,0.000505877007667852,"[True, True, True, True, True]",^
lawNoWeights,250,0,442.39185242652894,174.05235479206422,0.58125,0.017116329922036436,0.9478542566299438,0.0009534934313787093,"[True, True, True, True, True]",^
lawNoWeights,300,0,708.7849864959717,265.332786376147,0.59375,0.02209708691207961,0.947641909122467,0.0012934751797208453,"[True, True, True, True, True]",^


==> data/data_race_latex.csv <==
model,size,epsilon,mean_total_time,std_total_time,mean_confidence,std_confidence,mean_accuracy,std_accuracy,exists_list,marker
adult,50,0,3.4681938171386717,1.4450655044554337,0.65,0.026145625829189872,0.7894282698631286,0.007137163530057078,"[True, True, True, True, True]",^
adult,100,0,46.78727765083313,14.283019546287147,0.625,0.04941058844013093,0.8180989384651184,0.002839898410363508,"[True, True, True, True, True]",^
adult,150,0,173.56508207321167,77.30304918533979,0.6,0.013975424859373692,0.8263486385345459,0.003595105143675715,"[True, True, True, True, True]",^
adult,200,0,751.6461812973023,304.9277665182984,0.5875,0.013975424859373677,0.8291844010353089,0.003153707627217083,"[True, True, True, True, True]",^
adult,250,0,1462.870968580246,370.9056711281721,0.575,0.01711632992203645,0.831925892829895,0.0047138229545790845,"[True, True, True, True, True]",^
adult,300,0,2854.0950793266297,693.2625929369383,0.58125,0.017116329922036443,0.8331557631492614,0.004825837114978348,"[True, True, True, True, True]",^
compas,51,0,0.568028736114502,0.13888081955081436,0.5088250000000001,0.09024084960537551,0.7120230317115783,0.016920850458924414,"[True, True, True, True, True]",^
compas,99,0,3.3835920810699465,0.37904383106007317,0.55045,0.034825973604480885,0.7278125047683716,0.0046002577908502255,"[True, True, True, True, True]",^
compas,150,0,6.574659204483032,0.33678928374999484,0.5088250000000001,0.018615265912685697,0.7823519706726074,0.012422190755591474,"[True, True, True, True, True]",^
compas,201,0,10.56511311531067,1.5307314073380593,0.5088250000000001,0.018615265912685697,0.8152960538864136,0.008209291524743369,"[True, True, True, True, True]",^
compas,249,0,15.009977960586548,1.0736087531745648,0.5254749999999999,0.022798951456152506,0.8254605293273926,0.004262289316464657,"[True, True, True, True, True]",^
compas,300,0,20.710883474349977,0.6791459195154882,0.5088250000000001,0.01861526591268571,0.8291611909866333,0.003432634925805371,"[True, True, True, True, True]",^
folktable,50,0,2.6154460430145265,0.07814072120333776,0.49000000000000005,0.022360679774997894,0.3237354218959808,0.02121932422639853,"[True, True, True, True, True]",^
folktable,100,0,6.623024320602417,0.9048291475418133,0.48,0.027386127875258313,0.4077318549156189,0.004749068692013128,"[True, True, True, True, True]",^
folktable,150,0,16.358512687683106,2.7211650866185395,0.44000000000000006,0.0223606797749979,0.44011983275413513,0.004294749770462037,"[True, True, True, True, True]",^
folktable,200,0,42.37189340591431,9.815410267572942,0.45999999999999996,0.022360679774997887,0.45952853560447693,0.00433463365749643,"[True, True, True, True, True]",^
folktable,250,0,71.26443662643433,22.95931305720327,0.43,0.027386127875258286,0.4697379648685455,0.007262127343849777,"[True, True, True, True, True]",^
folktable,300,0,137.99578280448912,32.42855190030339,0.42000000000000004,0.0273861278752583,0.4735369861125946,0.0016947993488658016,"[True, True, True, True, True]",^
lawNoWeights,50,0,1.6138792991638184,0.2937800473304973,0.64375,0.06091746465505603,0.9486765027046203,0.0002482591291477003,"[True, True, True, True, True]",^
lawNoWeights,100,0,12.563083934783936,2.8441684637555302,0.65625,0.031249999999999986,0.9480424642562866,0.000650318961004075,"[True, True, True, True, True]",^
lawNoWeights,150,0,49.69678592681885,15.349502041412318,0.64375,0.02795084971874738,0.9480494976043701,0.0006004864981441128,"[True, True, True, True, True]",^
lawNoWeights,200,0,215.0461986064911,79.86853715198588,0.6375,0.01711632992203645,0.9481330394744873,0.0005058770076678614,"[True, True, True, True, True]",^
lawNoWeights,250,0,641.4412192344665,230.92727697570547,0.6375,0.017116329922036436,0.9478542566299438,0.0009534934313787093,"[True, True, True, True, True]",^
lawNoWeights,300,0,833.8011828899383,177.00523251792058,0.625,0.0,0.947641909122467,0.0012934751797208637,"[True, True, True, True, True]",^


==> data_accuracies_preprocessed.csv <==
model,size,mean_test_acc,std_test_acc,mean_val_acc,std_val_acc
adult,50,0.7894416570663452,0.007113218139354483,0.789332640171051,0.007437529604319427
adult,100,0.8181137323379517,0.0028194840955741286,0.818093454837799,0.0032485827880544505
adult,150,0.8263566136360169,0.0036245089268049763,0.8250708222389221,0.0017718457765722203
adult,200,0.8291929364204407,0.003140637601051456,0.8295604944229126,0.002695506212559582
adult,250,0.8319305777549744,0.004714606162556275,0.8330403327941894,0.0013500813333043383
adult,300,0.8331659317016602,0.004827029894578073,0.8352978944778442,0.002483052614810573
compas,51,0.7120230317115783,0.016920850458924414,0.7123355031013489,0.016850810082968612
compas,99,0.7278125047683716,0.0046002577908502255,0.7278166055679322,0.005522541016517288
compas,150,0.7823519706726074,0.01242219075559147,0.7816817402839661,0.011899359445621016
compas,201,0.8152960538864136,0.008209291524743369,0.8144942402839661,0.007458782849055486
compas,249,0.8254605293273926,0.004262289316464649,0.8224917650222778,0.005173314663629544
compas,300,0.8291611909866333,0.0034326349258053776,0.8278782963752747,0.004299403317567949
folktable,50,0.32370592951774596,0.021132661397297574,0.323124486207962,0.024656327957114556
folktable,100,0.4077218472957611,0.004787190207147388,0.40833784341812135,0.0037003668331243565
folktable,150,0.4401100933551788,0.00436579059929359,0.43875390887260435,0.0013038493128143425
folktable,200,0.4594995677471161,0.0043117913034035485,0.45856412053108214,0.006967982571756585
folktable,250,0.46971012353897096,0.0072567876293718235,0.4692262828350067,0.005562074547331834
folktable,300,0.4735456645488739,0.001693945787644218,0.47392916679382324,0.005158040720215252
german,50,0.7248264074325561,0.016703030743496827,0.7125,0.024488168779152306
german,100,0.7618055462837219,0.029839832847188517,0.73984375,0.03008066141902884
german,150,0.7550347208976745,0.009502154902708573,0.75,0.04261215669779576
german,200,0.7601562380790711,0.009862104946610762,0.7484375,0.018028094936272394
german,250,0.7454861044883728,0.03148812985879882,0.72578125,0.042915449896788326
german,300,0.7533854126930237,0.022440545207686804,0.75234375,0.02287742260054113
lawNoWeights,50,0.9487748265266418,0.0008166655306661749,0.94869544506073,0.0006511475824122084
lawNoWeights,100,0.9481498241424561,0.0009169542661144449,0.9485280394554139,0.000676333227167342
lawNoWeights,150,0.9480297803878784,0.0007726431834641428,0.9477467894554138,0.0004027304316938157
lawNoWeights,200,0.9482391119003296,0.0009057171432038801,0.9484164357185364,0.0006148303713080031
lawNoWeights,250,0.9480912804603576,0.0012280127243483642,0.9476909875869751,0.0011901695968242862
lawNoWeights,300,0.9476279973983764,0.0014969286381369031,0.9479700207710267,0.0007454310144142446


==> data_noskip_adult.csv <==
size,epsilon,mean_total_time,std_total_time,mean_confidence,std_confidence,mean_accuracy,std_accuracy
50,1,2.524025630950928,0.28311079022641344,0.83125,0.07525996611745187,0.7894282698631286,0.00713716353005708
50,2,2.200388765335083,0.2511715565053742,0.94375,0.04074501503251655,0.7894282698631286,0.007137163530057074
50,3,2.4557401657104494,0.4905690806432655,0.99375,0.013975424859373692,0.7894282698631286,0.007137163530057074
50,4,2.080100393295288,0.4220192381198532,1.0,0.0,0.7894282698631286,0.007137163530057078
50,5,2.14331259727478,0.23737711137848208,1.0,0.0,0.7894282698631286,0.007137163530057083
100,1,29.261467027664185,10.348545828229977,0.75,0.03827327723098716,0.8180989384651184,0.0028398984103634997
100,2,20.79663977622986,6.174948145251483,0.8625,0.027950849718747367,0.8180989384651184,0.0028398984103634997
100,3,15.471343612670898,4.295817468387336,0.95,0.017116329922036436,0.8180989384651184,0.0028398984103634997
100,4,9.42402105331421,2.353019134913306,0.99375,0.013975424859373684,0.8180989384651184,0.002839898410363506
100,5,6.728087615966797,0.7367653462392983,1.0,0.0,0.8180989384651184,0.002839898410363506
150,1,131.82224760055541,56.21971357106003,0.725,0.013975424859373677,0.8263486385345459,0.0035951051436757097
150,2,68.59933161735535,12.025712670541248,0.85,0.026145625829189865,0.8263486385345459,0.0035951051436757106
150,3,53.183056592941284,16.822629878225676,0.9375,0.02209708691207961,0.8263486385345459,0.003595105143675723
150,4,23.619596862792967,8.426991748405129,0.975,0.03423265984407289,0.8263486385345459,0.00359510514367571
150,5,21.92820930480957,9.981284307817726,0.9875,0.017116329922036454,0.8263486385345459,0.00359510514367571
200,1,529.1017063617707,179.26634146418246,0.675,0.01711632992203645,0.8291844010353089,0.0031537076272170894
200,2,312.53368225097654,57.61856971709823,0.775,0.026145625829189865,0.8291844010353089,0.0031537076272170977
200,3,135.46756463050843,69.57852596927326,0.86875,0.013975424859373677,0.8291844010353089,0.0031537076272170977
200,4,125.65755534172058,41.88002027517208,0.9125,0.026145625829189847,0.8291844010353089,0.0031537076272170894
200,5,86.74453310966491,21.296965700252436,0.9375,0.0,0.8291844010353089,0.0031537076272170855
250,1,1332.431918525696,702.893792253934,0.66875,0.017116329922036436,0.831925892829895,0.004713822954579096
250,2,764.7670978546142,234.80858872414487,0.78125,0.038273277230987154,0.831925892829895,0.004713822954579072
250,3,401.7211848735809,243.6904017808779,0.8625,0.04739297152532218,0.831925892829895,0.004713822954579072
250,4,250.39527440071106,72.62965699254218,0.89375,0.027950849718747377,0.831925892829895,0.004713822954579096
250,5,262.96940870285033,123.37309712849614,0.91875,0.017116329922036436,0.831925892829895,0.0047138229545790914
300,1,2290.6312594413757,334.05479462677533,0.671875,0.018042195912175804,0.8325811624526978,0.0053712660280229325
300,2,1546.8385146141052,622.4788330456436,0.775,0.013975424859373677,0.8331557631492614,0.004825837114978355
300,3,960.4955172061921,300.4922255512843,0.84375,0.0,0.8331557631492614,0.004825837114978355
300,4,567.7990095615387,182.89691352357622,0.8875,0.017116329922036436,0.8331557631492614,0.004825837114978325
300,5,697.5168114185333,340.5833022541435,0.91875,0.01711632992203645,0.8331557631492614,0.004825837114978326


==> data_noskip_folklore.csv <==
size,epsilon,mean_total_time,std_total_time,mean_confidence,std_confidence,mean_accuracy,std_accuracy
50,1,2.0662832260131836,0.2385489241562714,0.6,0.06123724356957943,0.3237354218959808,0.021219324226398568
50,2,2.3601998329162597,0.34996507130830046,0.6199999999999999,0.05700877125495687,0.3237354218959808,0.021219324226398547
50,3,2.6824451446533204,0.466721287436661,0.635,0.054772255750516606,0.3237354218959808,0.021219324226398523
50,4,2.3288498878479005,0.34125679119756314,0.6449999999999999,0.05123475382979801,0.3237354218959808,0.021219324226398523
50,5,2.598874092102051,0.2666250422219835,0.6449999999999999,0.05123475382979802,0.3237354218959808,0.021219324226398526
100,1,5.882320785522461,0.5539686042060993,0.5700000000000001,0.04472135954999579,0.4077318549156189,0.004749068692013134
100,2,5.34555606842041,0.519931690597006,0.635,0.033541019662496806,0.4077318549156189,0.004749068692013112
100,3,6.578883171081543,0.8287283126220695,0.6649999999999999,0.022360679774997907,0.4077318549156189,0.004749068692013111
100,4,6.739201498031616,0.7179217110388673,0.6749999999999999,0.02500000000000001,0.4077318549156189,0.0047490686920131225
100,5,6.531276607513428,0.6341777587748187,0.6849999999999999,0.03354101966249682,0.4077318549156189,0.0047490686920131225
150,1,11.106034088134766,2.5433449158492025,0.525,0.043301270189221946,0.44011983275413513,0.00429474977046207
150,2,10.770485877990723,1.7099677267864042,0.6,0.03535533905932733,0.44011983275413513,0.004294749770462082
150,3,10.060034942626952,1.2566831492318593,0.6599999999999999,0.054772255750516634,0.44011983275413513,0.004294749770462076
150,4,10.390516138076782,1.2303048024247807,0.6849999999999999,0.05184110338331935,0.44011983275413513,0.004294749770462065
150,5,10.900519847869873,0.8039142742615684,0.695,0.0480884601541784,0.44011983275413513,0.004294749770462054
200,1,25.965181064605712,6.524800458330694,0.52,0.020916500663351906,0.45952853560447693,0.004334633657496416
200,2,17.398542165756226,2.0082129630623213,0.6199999999999999,0.0273861278752583,0.45952853560447693,0.004334633657496435
200,3,16.994194889068602,3.0707696538388,0.6499999999999999,0.030618621784789697,0.45952853560447693,0.004334633657496432
200,4,16.98682689666748,1.9525848445543836,0.695,0.03708099243547835,0.45952853560447693,0.004334633657496431
200,5,16.74352111816406,0.7056674399082773,0.725,0.04677071733467431,0.45952853560447693,0.004334633657496431
250,1,37.042052793502805,6.153932826823895,0.515,0.02236067977499792,0.4697379648685455,0.007262127343849778
250,2,23.15787239074707,3.431912257770157,0.6299999999999999,0.02738612787525825,0.4697379648685455,0.007262127343849788
250,3,22.738371562957763,1.3714057630482581,0.695,0.032596012026013255,0.4697379648685455,0.007262127343849792
250,4,20.821918296813966,1.3357272065040935,0.735,0.03354101966249687,0.4697379648685455,0.007262127343849797
250,5,20.151801013946532,1.463748398848508,0.74,0.041833001326703825,0.4697379648685455,0.0072621273438497865
300,1,59.69043107032776,16.718164456741988,0.5,0.0,0.4735369861125946,0.0016947993488658207
300,2,55.36328825950623,17.633601597785184,0.5700000000000001,0.0273861278752583,0.4735369861125946,0.0016947993488658263
300,3,30.195311975479125,4.8580304000617245,0.6399999999999999,0.022360679774997873,0.4735369861125946,0.0016947993488658252
300,4,29.03535327911377,1.4559836819459915,0.6849999999999999,0.028504385627478483,0.4735369861125946,0.0016947993488657988
300,5,25.7440128326416,3.147826234008984,0.705,0.032596012026013255,0.4735369861125946,0.001694799348865793


==> data_noskip_latex_ethnicity.csv <==
model,size,epsilon,mean_total_time,std_total_time,mean_confidence,std_confidence,mean_accuracy,std_accuracy,exists_list,marker
adult,50,0,3.4681938171386717,1.4450655044554337,0.65,0.026145625829189872,0.7894282698631286,0.007137163530057078,"[True, True, True, True, True]",^
adult,100,0,46.78727765083313,14.283019546287147,0.625,0.04941058844013093,0.8180989384651184,0.002839898410363508,"[True, True, True, True, True]",^
adult,150,0,173.56508207321167,77.30304918533979,0.6,0.013975424859373692,0.8263486385345459,0.003595105143675715,"[True, True, True, True, True]",^
adult,200,0,751.6461812973023,304.9277665182984,0.5875,0.013975424859373677,0.8291844010353089,0.003153707627217083,"[True, True, True, True, True]",^
adult,250,0,1462.870968580246,370.9056711281721,0.575,0.01711632992203645,0.831925892829895,0.0047138229545790845,"[True, True, True, True, True]",^
adult,300,0,2854.0950793266297,693.2625929369383,0.58125,0.017116329922036443,0.8331557631492614,0.004825837114978348,"[True, True, True, True, True]",^
compas,51,0,0.568028736114502,0.13888081955081436,0.5088250000000001,0.09024084960537551,0.7120230317115783,0.016920850458924414,"[True, True, True, True, True]",^
compas,99,0,3.3835920810699465,0.37904383106007317,0.55045,0.034825973604480885,0.7278125047683716,0.0046002577908502255,"[True, True, True, True, True]",^
compas,150,0,6.574659204483032,0.33678928374999484,0.5088250000000001,0.018615265912685697,0.7823519706726074,0.012422190755591474,"[True, True, True, True, True]",^
compas,201,0,10.56511311531067,1.5307314073380593,0.5088250000000001,0.018615265912685697,0.8152960538864136,0.008209291524743369,"[True, True, True, True, True]",^
compas,249,0,15.009977960586548,1.0736087531745648,0.5254749999999999,0.022798951456152506,0.8254605293273926,0.004262289316464657,"[True, True, True, True, True]",^
compas,300,0,20.710883474349977,0.6791459195154882,0.5088250000000001,0.01861526591268571,0.8291611909866333,0.003432634925805371,"[True, True, True, True, True]",^
folktable,50,0,2.6154460430145265,0.07814072120333776,0.49000000000000005,0.022360679774997894,0.3237354218959808,0.02121932422639853,"[True, True, True, True, True]",^
folktable,100,0,6.623024320602417,0.9048291475418133,0.48,0.027386127875258313,0.4077318549156189,0.004749068692013128,"[True, True, True, True, True]",^
folktable,150,0,16.358512687683106,2.7211650866185395,0.44000000000000006,0.0223606797749979,0.44011983275413513,0.004294749770462037,"[True, True, True, True, True]",^
folktable,200,0,42.37189340591431,9.815410267572942,0.45999999999999996,0.022360679774997887,0.45952853560447693,0.00433463365749643,"[True, True, True, True, True]",^
folktable,250,0,71.26443662643433,22.95931305720327,0.43,0.027386127875258286,0.4697379648685455,0.007262127343849777,"[True, True, True, True, True]",^
folktable,300,0,137.99578280448912,32.42855190030339,0.42000000000000004,0.0273861278752583,0.4735369861125946,0.0016947993488658016,"[True, True, True, True, True]",^
lawNoWeights,50,0,1.6138792991638184,0.2937800473304973,0.64375,0.06091746465505603,0.9486765027046203,0.0002482591291477003,"[True, True, True, True, True]",^
lawNoWeights,100,0,12.563083934783936,2.8441684637555302,0.65625,0.031249999999999986,0.9480424642562866,0.000650318961004075,"[True, True, True, True, True]",^
lawNoWeights,150,0,49.69678592681885,15.349502041412318,0.64375,0.02795084971874738,0.9480494976043701,0.0006004864981441128,"[True, True, True, True, True]",^
lawNoWeights,200,0,215.0461986064911,79.86853715198588,0.6375,0.01711632992203645,0.9481330394744873,0.0005058770076678614,"[True, True, True, True, True]",^
lawNoWeights,250,0,641.4412192344665,230.92727697570547,0.6375,0.017116329922036436,0.9478542566299438,0.0009534934313787093,"[True, True, True, True, True]",^
lawNoWeights,300,0,833.8011828899383,177.00523251792058,0.625,0.0,0.947641909122467,0.0012934751797208637,"[True, True, True, True, True]",^


==> data_noskip_latex_gender_fixed_output.csv <==
model,variable_value,mean_total_time,std_total_time,mean_confidence,std_confidence,total_gates,condition
adult,50,31.687707042694093,4.9838151466216,0.625,0.022097086912079605,250,fixed_output
adult,100,98.82180194854736,27.443880060805277,0.6375,0.017116329922036436,350,fixed_output
adult,150,118.5952217578888,26.15869742710708,0.64375,0.01711632992203645,450,fixed_output
adult,200,127.85866012573243,54.89408658787514,0.64375,0.027950849718747357,550,fixed_output
adult,250,135.50598959922792,29.3065147318635,0.63125,0.013975424859373692,650,fixed_output
adult,300,152.59204258918763,59.35527906351448,0.63125,0.013975424859373677,750,fixed_output


==> data_noskip_latex_gender_fixed_size.csv <==
model,variable_value,mean_total_time,std_total_time,mean_confidence,std_confidence,total_gates,condition
adult,100,34.80268201828003,5.651108388941112,0.6875,0.03124999999999999,400,fixed_size
adult,150,118.5952217578888,26.15869742710708,0.64375,0.01711632992203645,450,fixed_size
adult,200,375.38289976119995,170.81029233632395,0.60625,0.017116329922036454,500,fixed_size
adult,250,1179.2516384601593,380.28924214938195,0.575,0.01711632992203645,550,fixed_size
adult,300,1369.3379665851594,410.6291273840246,0.5875,0.026145625829189865,600,fixed_size

